Creative beyond TikToks: Investigating Adolescents' Social Privacy Management on TikTok

TikTok has been criticized for its low privacy standards, but little is known about how its adolescent users protect their privacy. Based on interviews with 54 adolescents in Switzerland, this study provides a comprehensive understanding of young TikTok users' privacy management practices related to the creation of videos. The data were explored using the COM-B model, an established behavioral analysis framework adapted for sociotechnical privacy research. Our overall findings are in line with previous research on other social networks: adolescents are aware of privacy related to their online social connections (social privacy) and perform conscious privacy management. However, we also identified new patterns related to the central role of algorithmic recommendations potentially relevant for other social networks. Adolescents are aware that TikTok's special algorithm, combined with the app's high prevalence among their peers, could easily put them in the spotlight. Some adolescents also reduce TikTok, which was originally conceived as a social network, to its extensive audio-visual capabilities and share TikToks via more private channels (e.g., Snapchat) to manage audiences and avoid identification by peers. Young users also find other creative ways to protect their privacy such as identifying stalkers or maintaining multiple user accounts with different privacy settings to establish granular audience management. Based on our findings, we propose various concrete measures to develop interventions that protect the privacy of adolescents on TikTok.

==> metadata.json <==
{
	"title": "Creative beyond TikToks: Investigating Adolescents' Social Privacy Management on TikTok",
	"keywords": ["TikTok", "adolescent", "video", "privacy management", "social privacy", "COM-B", "Behavior Change Wheel"],
	"abstract": "TikTok has been criticized for its low privacy standards, but little is known about how its adolescent users protect their privacy. Based on interviews with 54 adolescents in Switzerland, this study provides a comprehensive understanding of young TikTok users' privacy management practices related to the creation of videos. The data were explored using the COM-B model, an established behavioral analysis framework adapted for sociotechnical privacy research. Our overall findings are in line with previous research on other social networks: adolescents are aware of privacy related to their online social connections (social privacy) and perform conscious privacy management. However, we also identified new patterns related to the central role of algorithmic recommendations potentially relevant for other social networks. Adolescents are aware that TikTok's special algorithm, combined with the app's high prevalence among their peers, could easily put them in the spotlight. Some adolescents also reduce TikTok, which was originally conceived as a social network, to its extensive audio-visual capabilities and share TikToks via more private channels (e.g., Snapchat) to manage audiences and avoid identification by peers. Young users also find other creative ways to protect their privacy such as identifying stalkers or maintaining multiple user accounts with different privacy settings to establish granular audience management. Based on our findings, we propose various concrete measures to develop interventions that protect the privacy of adolescents on TikTok.",
	"authors": [
		{
			"first_name": "Nico",
			"last_name": "Ebert",
			"institution": "Zurich University of Applied Sciences"
		},
		{
			"first_name": "Tim",
			"last_name": "Geppert",
			"institution": "Zurich University of Applied Sciences"
		},
		{
			"first_name": "Joanna",
			"last_name": "Strycharz",
			"institution": "University of Amsterdam"
		},
		{
			"first_name": "Melanie",
			"last_name": "Knieps",
			"institution": "University of Zurich"
		},
		{
			"first_name": "Michael",
			"last_name": "Hönig",
			"institution": "Zurich University of Applied Sciences"
		},
		{
			"first_name": "Elke",
			"last_name": "Brucker-Kley",
			"institution": "Zurich University of Applied Sciences"
		}
	],
	"attestation": "I attest that the values in this file are correct and exactly match those in the accompanying pdf file."
}
